Generative Evolutionary Meta-Solver (GEMS): Scalable Surrogate-Free Multi-Agent Reinforcement Learning

Scalable multi-agent reinforcement learning (MARL) remains a central challenge for AI. Existing population-based methods, like Policy-Space Response Oracles, PSRO, require storing explicit policy populations and constructing full payoff matrices, incurring quadratic computation and linear memory costs. We present Generative Evolutionary Meta-Solver (GEMS), a surrogate-free framework that replaces explicit populations with a compact set of latent anchors and a single amortized generator. Instead of exhaustively constructing the payoff matrix, GEMS relies on unbiased Monte Carlo rollouts, multiplicative-weights meta-dynamics, and a model-free empirical-Bernstein UCB oracle to adaptively expand the policy set. Best responses are trained within the generator using an advantage-based trust-region objective, eliminating the need to store and train separate actors. We evaluated GEMS in a variety of Two-player and Multi-Player games such as the Deceptive Messages Game, Kuhn Poker and Multi-Particle environment. We find that GEMS is up to ~$\mathbf{6\times}$ faster, has $\mathbf{1.3\times}$ less memory usage than PSRO, while also reaps higher rewards simultaneously. These results demonstrate that GEMS retains the game theoretic guarantees of PSRO, while overcoming its fundamental inefficiencies, hence enabling scalable multi-agent learning in multiple domains.

==> Fig/Appendix/go/out/frames_manifest.csv <==
saved_frame_idx,gif_frame_idx,time_s,duration_ms,filename
0,0,0.0,100,frame_0000.png
1,1,0.1,0,frame_0001.png
2,2,0.1,0,frame_0002.png
3,3,0.1,0,frame_0003.png
4,4,0.1,0,frame_0004.png
5,5,0.1,0,frame_0005.png
6,6,0.1,0,frame_0006.png
7,7,0.1,0,frame_0007.png
8,8,0.1,0,frame_0008.png
9,9,0.1,0,frame_0009.png
10,10,0.1,0,frame_0010.png
11,11,0.1,0,frame_0011.png
12,12,0.1,0,frame_0012.png
13,13,0.1,0,frame_0013.png
14,14,0.1,0,frame_0014.png
15,15,0.1,0,frame_0015.png
16,16,0.1,0,frame_0016.png
17,17,0.1,0,frame_0017.png
18,18,0.1,0,frame_0018.png
19,19,0.1,0,frame_0019.png
20,20,0.1,0,frame_0020.png
21,21,0.1,0,frame_0021.png
22,22,0.1,0,frame_0022.png
23,23,0.1,0,frame_0023.png
24,24,0.1,0,frame_0024.png
25,25,0.1,0,frame_0025.png
26,26,0.1,0,frame_0026.png
27,27,0.1,0,frame_0027.png
28,28,0.1,0,frame_0028.png
29,29,0.1,0,frame_0029.png
30,30,0.1,0,frame_0030.png
31,31,0.1,0,frame_0031.png
32,32,0.1,0,frame_0032.png
33,33,0.1,0,frame_0033.png
34,34,0.1,0,frame_0034.png
35,35,0.1,0,frame_0035.png
36,36,0.1,0,frame_0036.png
37,37,0.1,0,frame_0037.png
38,38,0.1,0,frame_0038.png
39,39,0.1,0,frame_0039.png
40,40,0.1,0,frame_0040.png
41,41,0.1,0,frame_0041.png
42,42,0.1,0,frame_0042.png
43,43,0.1,0,frame_0043.png
44,44,0.1,0,frame_0044.png
45,45,0.1,0,frame_0045.png
46,46,0.1,0,frame_0046.png
47,47,0.1,0,frame_0047.png
48,48,0.1,0,frame_0048.png
49,49,0.1,0,frame_0049.png
50,50,0.1,0,frame_0050.png
51,51,0.1,0,frame_0051.png
52,52,0.1,0,frame_0052.png
53,53,0.1,0,frame_0053.png
54,54,0.1,0,frame_0054.png
55,55,0.1,0,frame_0055.png
56,56,0.1,0,frame_0056.png
57,57,0.1,0,frame_0057.png
58,58,0.1,0,frame_0058.png
59,59,0.1,0,frame_0059.png
60,60,0.1,0,frame_0060.png
61,61,0.1,0,frame_0061.png
62,62,0.1,0,frame_0062.png
63,63,0.1,0,frame_0063.png
64,64,0.1,0,frame_0064.png
65,65,0.1,0,frame_0065.png
66,66,0.1,0,frame_0066.png
67,67,0.1,0,frame_0067.png
68,68,0.1,0,frame_0068.png
69,69,0.1,0,frame_0069.png
70,70,0.1,0,frame_0070.png
71,71,0.1,0,frame_0071.png
72,72,0.1,0,frame_0072.png
73,73,0.1,0,frame_0073.png
74,74,0.1,0,frame_0074.png
75,75,0.1,0,frame_0075.png
76,76,0.1,0,frame_0076.png
77,77,0.1,0,frame_0077.png
78,78,0.1,0,frame_0078.png
79,79,0.1,0,frame_0079.png
80,80,0.1,0,frame_0080.png
81,81,0.1,0,frame_0081.png
82,82,0.1,0,frame_0082.png
83,83,0.1,0,frame_0083.png
84,84,0.1,0,frame_0084.png
85,85,0.1,0,frame_0085.png
86,86,0.1,0,frame_0086.png
87,87,0.1,0,frame_0087.png
88,88,0.1,0,frame_0088.png
89,89,0.1,0,frame_0089.png
90,90,0.1,0,frame_0090.png
91,91,0.1,0,frame_0091.png
92,92,0.1,0,frame_0092.png
93,93,0.1,0,frame_0093.png
94,94,0.1,0,frame_0094.png
95,95,0.1,0,frame_0095.png
96,96,0.1,0,frame_0096.png
97,97,0.1,0,frame_0097.png
98,98,0.1,0,frame_0098.png
99,99,0.1,0,frame_0099.png
100,100,0.1,0,frame_0100.png
101,101,0.1,0,frame_0101.png
102,102,0.1,0,frame_0102.png
103,103,0.1,0,frame_0103.png
104,104,0.1,0,frame_0104.png
105,105,0.1,0,frame_0105.png
106,106,0.1,0,frame_0106.png
107,107,0.1,0,frame_0107.png
108,108,0.1,0,frame_0108.png
109,109,0.1,0,frame_0109.png
110,110,0.1,0,frame_0110.png
111,111,0.1,0,frame_0111.png
112,112,0.1,0,frame_0112.png
113,113,0.1,0,frame_0113.png

